Rethinking the Ranks of Visual Channels

Data can be visually represented using visual channels like position, length or luminance. An existing ranking of these visual channels is based on how accurately participants could report the ratio between two depicted values. There is an assumption that this ranking should hold for different tasks and for different numbers of marks. However, there is little existing work testing assumption, especially given that visually computing ratios is relatively unimportant in real-world visualizations, compared to seeing, remembering, and comparing trends and motifs, across displays that almost universally depict more than two values. We asked participants to immediately reproduce a set of values from memory. With a Bayesian multilevel modeling approach, we observed how the relevant rank positions of visual channels shift across different numbers of marks (2, 4 or 8) and for bias, precision, and error measures. The ranking did not hold, even for reproductions of only 2 marks, and the new ranking was highly inconsistent for reproductions of different numbers of marks. Other factors besides channel choice far more influence on performance, such as the number of values in the series (e.g. more marks led to larger errors), or the value of each mark (e.g. small values are systematically overestimated). Recall was worse for displays with 8 marks than 4, consistent with established limits on visual memory. These results show that we must move beyond two-value ratio judgments as a baseline for ranking the quality of a visual channel, including testing new tasks (detection of trends or motifs), timescales (immediate computation, or later comparison), and the number of values (from a handful, to thousands).

==> 00README.XXX.txt <==
nostamp
